Comparative analysis of WNG-DF compromising beamformers

This work studies beamformers designed to achieve multiple characteristics simultaneously, specifically those compromising white-noise gain and directivity factor. We compare methods explicitly designed for these joint features against those obtained by combining specific single-task beamformers. Through simulations, we demonstrate that the robust superdirective and the tunable beamformers yield the best results among those studied. Notably, these two methods produced nearly identical outputs across all evaluated metrics. These two are also more practical, continuously compromising between the two objectives.

==> figures/io_input/df_ckp.csv <==
param, val
0.0000, 16.3898
0.0345, 16.3114
0.0690, 16.2176
0.1034, 16.1195
0.1379, 16.0190
0.1724, 15.9191
0.2069, 15.8205
0.2414, 15.7234
0.2759, 15.6249
0.3103, 15.5241
0.3448, 15.4256
0.3793, 15.3311
0.4138, 15.2424
0.4483, 15.1675
0.4828, 15.1090
0.5172, 15.0727
0.5517, 15.0499
0.5862, 15.0359
0.6207, 15.0233
0.6552, 15.0083
0.6897, 15.0020
0.7241, 14.9908
0.7586, 14.9617
0.7931, 14.8937
0.8276, 14.7978
0.8621, 14.6886
0.8966, 14.5475
0.9310, 14.2172
0.9655, 13.7020
1.0000, 13.0970

==> figures/io_input/df_kp.csv <==
param, val
0.0000, 16.3898
0.0345, 15.6715
0.0690, 15.2126
0.1379, 14.6185
0.1724, 14.4178
0.3103, 13.8427
0.4828, 13.2013
1.0000, 13.0970

==> figures/io_input/df_rsd.csv <==
param, val
0.0000, 16.3898
0.0000, 16.2399
0.0000, 16.2077
0.0000, 16.1750
0.0000, 16.1434
0.0000, 16.1115
0.0001, 16.0746
0.0002, 16.0267
0.0003, 15.9675
0.0007, 15.9035
0.0014, 15.8390
0.0030, 15.7682
0.0062, 15.6792
0.0127, 15.5643
0.0264, 15.4293
0.0546, 15.2796
0.1129, 15.0988
0.2336, 14.8409
0.4833, 14.4221
1.0000, 13.0970

==> figures/io_input/df_tun.csv <==
param, val
0.0000, 16.3898
0.0002, 16.3343
0.0003, 16.3133
0.0004, 16.2912
0.0007, 16.2616
0.0011, 16.2216
0.0018, 16.1779
0.0030, 16.1358
0.0048, 16.0913
0.0078, 16.0316
0.0127, 15.9521
0.0207, 15.8662
0.0336, 15.7723
0.0546, 15.6265
0.0886, 15.3026
0.1438, 14.7104
0.2336, 14.1069
0.3793, 13.6391
0.6158, 13.0508
1.0000, 13.0970

==> figures/io_input/freq_df_ckp.csv <==
param, val
200.0000, 10.0621
242.7954, 10.1903
294.7481, 10.3136
357.8175, 10.4372
434.3823, 10.5786
527.3302, 10.7472
640.1668, 10.9707
777.1479, 11.2763
943.4398, 11.6430
1145.3144, 12.0725
1390.3856, 12.5555
1687.8964, 13.0837
2049.0677, 13.6488
2487.5215, 14.2431
3019.7943, 14.8590
3665.9614, 15.4882
4450.3935, 16.1215
5402.6762, 16.7470
6558.7257, 17.1576
7962.1434, 13.5315

==> figures/io_input/freq_df_kp.csv <==
param, val
200.0000, 13.8926
242.7954, 13.8515
294.7481, 13.7888
357.8175, 13.6935
434.3823, 13.5465
527.3302, 13.3147
640.1668, 12.9364
777.1479, 12.2875
943.4398, 11.1305
1145.3144, 10.0882
1390.3856, 11.6650
1687.8964, 12.5722
2049.0677, 13.3854
2487.5215, 13.8653
3019.7943, 14.7251
3665.9614, 15.3929
4450.3935, 16.0887
5402.6762, 16.9511
6558.7257, 17.4524
7962.1434, 13.6902

==> figures/io_input/freq_df_rsd.csv <==
param, val
200.0000, 10.8670
242.7954, 11.5109
294.7481, 11.8470
357.8175, 12.4858
434.3823, 13.1702
527.3302, 13.6790
640.1668, 14.3889
777.1479, 15.0291
943.4398, 15.6467
1145.3144, 16.3151
1390.3856, 17.0028
1687.8964, 17.7062
2049.0677, 18.3689
2487.5215, 19.0557
3019.7943, 19.7511
3665.9614, 20.4209
4450.3935, 21.0933
5402.6762, 21.6779
6558.7257, 19.9633
7962.1434, 13.8557

==> figures/io_input/freq_df_tun.csv <==
param, val
200.0000, 10.7282
242.7954, 11.4277
294.7481, 11.7794
357.8175, 12.3646
434.3823, 13.0873
527.3302, 13.5721
640.1668, 14.2994
777.1479, 14.9111
943.4398, 15.5313
1145.3144, 16.1972
1390.3856, 16.8709
1687.8964, 17.5638
2049.0677, 18.2107
2487.5215, 18.8770
3019.7943, 19.5358
3665.9614, 20.1705
4450.3935, 20.7843
5402.6762, 21.3116
6558.7257, 19.9143
7962.1434, 13.8498

==> figures/io_input/wng_ckp.csv <==
param, val
0.0000, -41.4988
0.0345, -40.4869
0.0690, -39.3827
0.1034, -38.0400
0.1379, -36.5862
0.1724, -34.9891
0.2069, -33.2503
0.2414, -31.4097
0.2759, -29.6853
0.3103, -28.0770
0.3448, -26.9532
0.3793, -26.1711
0.4138, -25.2108
0.4483, -23.8408
0.4828, -22.7805
0.5172, -22.7426
0.5517, -22.7913
0.5862, -22.0790
0.6207, -20.8442
0.6552, -19.1659
0.6897, -17.5709
0.7241, -16.9379
0.7586, -18.5452
0.7931, -17.4709
0.8276, -15.1668
0.8621, -8.8957
0.8966, -13.2297
0.9310, 6.9275
0.9655, 14.4177
1.0000, 14.7712

==> figures/io_input/wng_kp.csv <==
param, val
0.0000, -41.4988
0.0345, -37.0153
0.0690, -31.5447
0.1379, -15.4227
0.1724, 1.2642
0.3103, 14.5730
0.4828, 14.7676
1.0000, 14.7712

==> figures/io_input/wng_rsd.csv <==
param, val
0.0000, -41.4988
0.0000, -20.8212
0.0000, -17.8250
0.0000, -14.8534
0.0000, -12.1602
0.0000, -9.7894
0.0001, -7.5325
0.0002, -5.0902
0.0003, -2.4132
0.0007, 0.2153
0.0014, 2.5205
0.0030, 4.5478
0.0062, 6.5210
0.0127, 8.5052
0.0264, 10.2927
0.0546, 11.6971
0.1129, 12.7739
0.2336, 13.6526
0.4833, 14.3504
1.0000, 14.7712

==> figures/io_input/wng_sub.csv <==
param, val
0.0000, -41.4988
0.0345, -0.6355
0.0690, 7.2111
0.1034, 8.5717
0.1379, 9.3206
0.1724, 10.2724
0.2069, 10.9433
0.2414, 11.4318
0.2759, 11.7890
0.3103, 11.9618
0.3448, 12.3834
0.3793, 12.7128
0.4138, 12.8068
0.4483, 13.0222
0.4828, 13.1709
0.5172, 13.3203
0.5517, 13.5261
0.5862, 13.6087
0.6207, 13.7253
0.6552, 13.8962
0.6897, 14.0124
0.7241, 14.1278
0.7586, 14.2279
0.7931, 14.3931
0.8276, 14.4820
0.8621, 14.5505
0.8966, 14.6046
0.9310, 14.6609
0.9655, 14.7278
1.0000, 14.7712

==> figures/io_input/wng_tun.csv <==
param, val
0.0000, -41.4988
0.0002, -32.6592
0.0003, -29.2161
0.0004, -26.1717
0.0007, -22.9238
0.0011, -19.1136
0.0018, -15.1156
0.0030, -11.5605
0.0048, -8.4983
0.0078, -5.3252
0.0127, -1.7574
0.0207, 1.5983
0.0336, 4.4338
0.0546, 7.2644
0.0886, 10.3562
0.1438, 12.8480
0.2336, 14.0805
0.3793, 14.6432
0.6158, 14.7417
1.0000, 14.7712

==> figures/io_input/wxd_ckp.csv <==
wng, df
-41.4988, 16.3898
-40.4869, 16.3114
-39.3827, 16.2176
-38.0400, 16.1195
-36.5862, 16.0190
-34.9891, 15.9191
-33.2503, 15.8205
-31.4097, 15.7234
-29.6853, 15.6249
-28.0770, 15.5241
-26.9532, 15.4256
-26.1711, 15.3311
-25.2108, 15.2424
-23.8408, 15.1675
-22.7805, 15.1090
-22.7426, 15.0727
-22.7913, 15.0499
-22.0790, 15.0359
-20.8442, 15.0233
-19.1659, 15.0083
-17.5709, 15.0020
-16.9379, 14.9908
-18.5452, 14.9617
-17.4709, 14.8937
-15.1668, 14.7978
-8.8957, 14.6886
-13.2297, 14.5475
6.9275, 14.2172
14.4177, 13.7020
14.7712, 13.0970

==> figures/io_input/wxd_kp.csv <==
wng, df
-41.4988, 16.3898
-37.0153, 15.6715
-31.5447, 15.2126
-15.4227, 14.6185
1.2642, 14.4178
14.5730, 13.8427
14.7676, 13.2013
14.7712, 13.0970

==> figures/io_input/wxd_rsd.csv <==
wng, df
-41.4988, 16.3898
-20.8212, 16.2399
-17.8250, 16.2077
-14.8534, 16.1750
-12.1602, 16.1434
-9.7894, 16.1115
-7.5325, 16.0746
-5.0902, 16.0267
-2.4132, 15.9675
0.2153, 15.9035
2.5205, 15.8390
4.5478, 15.7682
6.5210, 15.6792
8.5052, 15.5643
10.2927, 15.4293
11.6971, 15.2796
12.7739, 15.0988
13.6526, 14.8409
14.3504, 14.4221
14.7712, 13.0970

==> figures/io_input/wxd_tun.csv <==
wng, df
-41.4988, 16.3898
-32.6592, 16.3343
-29.2161, 16.3133
-26.1717, 16.2912
-22.9238, 16.2616
-19.1136, 16.2216
-15.1156, 16.1779
-11.5605, 16.1358
-8.4983, 16.0913
-5.3252, 16.0316
-1.7574, 15.9521
1.5983, 15.8662
4.4338, 15.7723
7.2644, 15.6265
10.3562, 15.3026
12.8480, 14.7104
14.0805, 14.1069
14.6432, 13.6391
14.7417, 13.0508
14.7712, 13.0970
